Large Interferometer For Exoplanets (LIFE): XII. The Detectability of Capstone Biosignatures in the Mid-Infrared -- Sniffing Exoplanetary Laughing Gas and Methylated Halogens

This study aims to identify exemplary science cases for observing N$_2$O, CH$_3$Cl, and CH$_3$Br in exoplanet atmospheres at abundances consistent with biogenic production using a space-based mid-infrared nulling interferometric observatory, such as the LIFE (Large Interferometer For Exoplanets) mission concept. We use a set of scenarios derived from chemical kinetics models that simulate the atmospheric response of varied levels of biogenic production of N$_2$O, CH$_3$Cl and CH$_3$Br in O$_2$-rich terrestrial planet atmospheres to produce forward models for our LIFEsim observation simulator software. In addition we demonstrate the connection to retrievals for selected cases. We use the results to derive observation times needed for the detection of these scenarios and apply them to define science requirements for the mission. Our analysis shows that in order to detect relevant abundances with a mission like LIFE in it's current baseline setup, we require: (i) only a few days of observation time for certain very near-by "Golden Target" scenarios, which also motivate future studies of "spectral-temporal" observations (ii) $\sim$10 days in certain standard scenarios such as temperate, terrestrial planets around M star hosts at 5 pc, (iii) $\sim$50 - 100 days in the most challenging but still feasible cases, such as an Earth twin at 5pc. A few cases for very low fluxes around specific host stars are not detectable. In summary, abundances of these capstone biosignatures are detectable at plausible biological production fluxes for most cases examined and for a significant number of potential targets.

==> Figures/retrievals/table_100tmol.txt <==
$L\left(\mathrm{P_0}\left[\mathrm{bar}\right]\right)$ & -0.6 $_{\,-0.27}^{\,+0.45}$ \\ 
$\mathrm{R_{pl}}\left[\mathrm{R_{Earth}}\right]$ & 0.93 $_{\,-0.04}^{\,+0.04}$ \\ 
$L\left(\mathrm{M_{pl}}\left[\mathrm{M_{Earth}}\right]\right)$ & 0.01 $_{\,-0.29}^{\,+0.29}$ \\ 
$L\left(\mathrm{N_2}\right)$ & -7 $_{\,-4}^{\,+4}$ \\ 
$L\left(\mathrm{O_2}\right)$ & -7 $_{\,-4}^{\,+4}$ \\ 
$L\left(\mathrm{CO_2}\right)$ & -2.03 $_{\,-0.83}^{\,+0.67}$ \\ 
$L\left(\mathrm{CH_4}\right)$ & -9 $_{\,-3}^{\,+3}$ \\ 
$L\left(\mathrm{H_2O}\right)$ & -2.37 $_{\,-0.82}^{\,+0.74}$ \\ 
$L\left(\mathrm{O_3}\right)$ & -8.0 $_{\,-4.45}^{\,+1.61}$ \\ 
$L\left(\mathrm{CO}\right)$ & -7 $_{\,-4}^{\,+4}$ \\ 
$L\left(\mathrm{N_2O}\right)$ & -3.1 $_{\,-0.79}^{\,+0.71}$ \\ 


==> Figures/retrievals/table_10tmol.txt <==
$L\left(\mathrm{P_0}\left[\mathrm{bar}\right]\right)$ & 0.09 $_{\,-0.21}^{\,+0.29}$ \\ 
$\mathrm{R_{pl}}\left[\mathrm{R_{Earth}}\right]$ & 0.9 $_{\,-0.04}^{\,+0.04}$ \\ 
$L\left(\mathrm{M_{pl}}\left[\mathrm{M_{Earth}}\right]\right)$ & 0.02 $_{\,-0.28}^{\,+0.28}$ \\ 
$L\left(\mathrm{N_2}\right)$ & -7 $_{\,-4}^{\,+4}$ \\ 
$L\left(\mathrm{O_2}\right)$ & -7 $_{\,-4}^{\,+4}$ \\ 
$L\left(\mathrm{CO_2}\right)$ & -3.39 $_{\,-0.54}^{\,+0.47}$ \\ 
$L\left(\mathrm{CH_4}\right)$ & -9 $_{\,-3}^{\,+3}$ \\ 
$L\left(\mathrm{H_2O}\right)$ & -3.42 $_{\,-0.59}^{\,+0.56}$ \\ 
$L\left(\mathrm{O_3}\right)$ & -7.15 $_{\,-0.58}^{\,+0.47}$ \\ 
$L\left(\mathrm{CO}\right)$ & -7 $_{\,-4}^{\,+4}$ \\ 
$L\left(\mathrm{N_2O}\right)$ & -5.75 $_{\,-0.57}^{\,+0.51}$ \\ 


==> Figures/retrievals/table_1tmol.txt <==
$L\left(\mathrm{P_0}\left[\mathrm{bar}\right]\right)$ & 0.13 $_{\,-0.2}^{\,+0.37}$ \\ 
$\mathrm{R_{pl}}\left[\mathrm{R_{Earth}}\right]$ & 0.88 $_{\,-0.05}^{\,+0.05}$ \\ 
$L\left(\mathrm{M_{pl}}\left[\mathrm{M_{Earth}}\right]\right)$ & 0.04 $_{\,-0.3}^{\,+0.29}$ \\ 
$L\left(\mathrm{N_2}\right)$ & -7 $_{\,-4}^{\,+4}$ \\ 
$L\left(\mathrm{O_2}\right)$ & -7 $_{\,-4}^{\,+4}$ \\ 
$L\left(\mathrm{CO_2}\right)$ & -3.49 $_{\,-0.56}^{\,+0.55}$ \\ 
$L\left(\mathrm{CH_4}\right)$ & -6.76 $_{\,-4.48}^{\,+1.23}$ \\ 
$L\left(\mathrm{H_2O}\right)$ & -3.59 $_{\,-0.63}^{\,+0.62}$ \\ 
$L\left(\mathrm{O_3}\right)$ & -6.93 $_{\,-0.45}^{\,+0.43}$ \\ 
$L\left(\mathrm{CO}\right)$ & -8 $_{\,-4}^{\,+4}$ \\ 
$L\left(\mathrm{N_2O}\right)$ & -10.51 $_{\,-2.68}^{\,+2.81}$ \\ 

